Virtual Underwater Datasets for Autonomous Inspections

Underwater Vehicles have become more sophisticated, driven by the off-shore sector and the scientific community's rapid advancements in underwater operations. Notably, many underwater tasks, including the assessment of subsea infrastructure, are performed with the assistance of Autonomous Underwater Vehicles (AUVs). There have been recent breakthroughs in Artificial Intelligence (AI) and, notably, Deep Learning (DL) models and applications, which have widespread usage in a variety of fields, including aerial unmanned vehicles, autonomous car navigation, and other applications. However, they are not as prevalent in underwater applications due to the difficulty of obtaining underwater datasets for a specific application. In this sense, the current study utilises recent advancements in the area of DL to construct a bespoke dataset generated from photographs of items captured in a laboratory environment. Generative Adversarial Networks (GANs) were utilised to translate the laboratory object dataset into the underwater domain by combining the collected images with photographs containing the underwater environment. The findings demonstrated the feasibility of creating such a dataset, since the resulting images closely resembled the real underwater environment when compared with real-world underwater ship hull images. Therefore, the artificial datasets of the underwater environment can overcome the difficulties arising from the limited access to real-world underwater images and are used to enhance underwater operations through underwater object image classification and detection.

==> data/cnn_4700.csv <==
Epoch,loss,accuracy,val_loss,val_accuracy
1,1.2178,0.5151,0.8493,0.6942
1.5, 1.0345,0.6345,0.7834,0.7154
2,0.8443,0.694,0.6754,0.753
3,0.7046,0.7426,0.6552,0.7665
4,0.6565,0.7666,0.5616,0.7973
5,0.6258,0.7769,0.5381,0.813
6,0.5734,0.7927,0.5097,0.8235
7,0.5442,0.8072,0.4975,0.8163
8,0.5128,0.8197,0.4719,0.8334
9,0.4965,0.8221,0.6422,0.7473
10,0.499,0.8245,0.423,0.855
11,0.4374,0.851,0.4318,0.8462
12,0.4468,0.8373,0.3914,0.8634
13,0.4294,0.8512,0.3748,0.8711
14,0.4007,0.8571,0.4323,0.8508
15,0.3977,0.86,0.3569,0.8775
16,0.3787,0.8676,0.3717,0.8669
17,0.3641,0.8768,0.3572,0.8735
18,0.3601,0.8735,0.3302,0.8821
19,0.3533,0.8741,0.3454,0.8766
20,0.3564,0.8727,0.3108,0.8907
21,0.3339,0.8833,0.3271,0.8835
22,0.3269,0.8844,0.2994,0.8978
23,0.3187,0.8887,0.3252,0.883
24,0.3401,0.8724,0.2788,0.9013
25,0.3194,0.89,0.3194,0.8863
26,0.283,0.9003,0.2721,0.9002
27,0.2912,0.9,0.289,0.8954
28,0.2877,0.8966,0.2653,0.9057
29,0.2655,0.9046,0.2694,0.9017
30,0.2743,0.9011,0.2694,0.9028
31,0.2578,0.9083,0.2759,0.8956
32,0.2628,0.9063,0.2642,0.9042
33,0.2471,0.9132,0.2344,0.9141
34,0.252,0.912,0.2637,0.9031
35,0.2488,0.9141,0.2334,0.9178
36,0.2464,0.9146,0.2612,0.909
37,0.2427,0.913,0.2424,0.9139
38,0.232,0.9164,0.2399,0.913
39,0.228,0.9219,0.2483,0.9108
40,0.2148,0.9219,0.2233,0.9216
41,0.2244,0.9189,0.2563,0.915
42,0.2272,0.9237,0.2411,0.9123
43,0.2096,0.927,0.2551,0.9123
44,0.2143,0.9246,0.2093,0.928
45,0.2099,0.9283,0.2378,0.9161
46,0.218,0.923,0.2111,0.9295
47,0.2147,0.9258,0.2031,0.9304
48,0.1956,0.9337,0.203,0.9293
49,0.1858,0.9285,0.2586,0.9095
50,0.1994,0.9277,0.1775,0.9412
51,0.1841,0.9325,0.1969,0.9315
52,0.2009,0.9317,0.1927,0.935
53,0.1822,0.9354,0.1932,0.933
54,0.1811,0.9347,0.2215,0.9284
55,0.184,0.934,0.2328,0.9187
56,0.1783,0.937,0.2177,0.9321
57,0.1929,0.9336,0.1879,0.9346
58,0.1812,0.9374,0.189,0.9357
59,0.1793,0.9306,0.1952,0.9308
60,0.2085,0.9272,0.2071,0.9284
61,0.1704,0.9383,0.2154,0.9293
62,0.1607,0.9465,0.195,0.9306
63,0.1741,0.9389,0.2217,0.928
64,0.1631,0.9411,0.1779,0.9405
65,0.1633,0.9411,0.2001,0.9339
66,0.173,0.9372,0.2303,0.9273
67,0.1647,0.9398,0.2068,0.9335
68,0.1706,0.9404,0.1813,0.9405
69,0.1521,0.9476,0.2227,0.9286
70,0.1631,0.941,0.1804,0.9412
71,0.1518,0.9459,0.205,0.9302
72,0.1513,0.9482,0.1653,0.9467
73,0.1586,0.9454,0.1681,0.9447
74,0.154,0.9475,0.1668,0.9447
75,0.1376,0.951,0.2051,0.9343
76,0.157,0.9448,0.2101,0.9319
77,0.1551,0.9457,0.1625,0.9436
78,0.154,0.9465,0.2068,0.9304
79,0.146,0.9507,0.1998,0.9352
80,0.1517,0.9477,0.1931,0.9374
81,0.1639,0.9456,0.1771,0.9414
82,0.1394,0.9502,0.184,0.9421
83,0.1476,0.9528,0.1823,0.9407
84,0.1438,0.9495,0.174,0.9473
85,0.1308,0.9525,0.1871,0.9414
86,0.1377,0.951,0.1988,0.9354
87,0.1309,0.9538,0.2077,0.9264
88,0.1404,0.9518,0.2249,0.9266
89,0.1363,0.9526,0.192,0.9368
90,0.1178,0.9585,0.1937,0.9392
91,0.1331,0.9524,0.1825,0.9379
92,0.1361,0.9545,0.1719,0.9429
93,0.1225,0.9562,0.2396,0.9264
94,0.1302,0.9534,0.1875,0.941
95,0.1206,0.9592,0.2091,0.9293
96,0.1385,0.9514,0.1909,0.9365
97,0.1285,0.9519,0.1652,0.9487
98,0.1158,0.9576,0.1766,0.941
99,0.1321,0.9528,0.1736,0.9429
100,0.1137,0.9591,0.1824,0.9427


==> data/yolov4.csv <==
Epoch,train_loss,val_loss
1,210.67,141.46
2,116.19,112.48
3,97.11,106.22
4,89.07,98.85
5,80.90,95.00
6,74.52,91.48
7,74.73,89.42
8,68.87,82.50
9,61.07,78.73
10,60.13,75.88
11,63.77,76.66
12,55.69,69.67
13,51.11,65.23
14,50.00,61.02
15,48.48,60.71
16,47.90,59.13
17,45.08,56.38
18,40.90,53.60
19,39.64,52.47
20,40.04,53.47
21,40.28,52.34
22,40.03,54.58
23,39.10,50.82
24,38.89,51.97
25,35.80,49.00
26,32.99,47.35
27,33.03,45.02
28,33.99,46.30
29,32.18,44.21
30,35.18,47.36
31,30.91,43.86
32,30.06,42.50
33,27.54,39.22
34,32.56,46.78
35,29.28,43.04
36,29.85,44.41
37,28.23,41.11
38,26.60,39.19
39,26.75,38.65
40,25.09,37.63
41,23.79,37.81
42,22.77,35.08
43,24.12,38.12
44,23.44,36.34
45,22.35,35.04
46,21.22,33.25
47,19.94,34.75
48,21.06,32.22
49,21.72,33.42
50,21.17,32.59
51,23.54,34.98
52,23.57,35.31
53,20.93,32.74
54,20.23,32.63
55,19.82,31.07
56,19.53,30.96
57,17.62,30.65
58,18.21,30.33
59,18.65,29.54
60,20.56,33.38
61,17.81,30.31
62,18.45,30.63
63,17.54,29.81
64,17.03,30.14
65,18.76,31.31
66,21.98,32.27
67,18.64,30.93
68,16.78,29.83
69,15.76,27.59
70,16.06,28.39
71,14.62,28.88
72,15.12,27.41
73,14.98,26.93
74,18.41,29.18
75,16.89,28.33
76,14.35,26.44
77,12.81,25.32
78,11.86,27.23
79,12.57,25.59
80,14.52,26.28
81,12.99,25.75
82,12.37,24.39
83,14.07,26.41
84,15.27,26.70
85,13.23,27.59
86,13.20,26.95
87,13.29,27.10
88,12.29,28.27
89,12.62,26.00
90,17.21,30.04
91,16.43,28.82
92,13.46,27.89
93,12.71,25.92
94,11.07,24.88
95,9.97, 23.39
96,11.63,25.46
97,12.35,26.06
98,12.19,27.70
99,12.65,26.20
100,12.69,25.78
